Time-Adaptive Unit Commitment

The short-term operation of a power system is usually planned by solving a day-ahead unit commitment problem. Due to historical reasons, the commitment of the power generating units is decided over a time horizon typically consisting of the 24 hourly periods of a day. In this paper, we show that, as a result of the increasing penetration of intermittent renewable generation, this somewhat arbitrary and artificial division of time may prove to be significantly suboptimal and counterproductive. Instead, we propose a time-adaptive day-ahead unit commitment formulation that better captures the net-demand variability throughout the day. The proposed formulation provides the commitment and dispatch of thermal generating units over a set of 24 time periods too, but with different duration. To do that, we use a clustering procedure to select the duration of those adaptive time periods taking into account the renewable generation and demand forecasts. Numerical results show that, without increasing the computational burden, the proposed time-adaptive unit commitment allows for a more efficient use of the system flexibility, which translates into a lower operating cost and a higher penetration of renewable production than those achieved by a conventional hourly unit commitment problem.

==> 360hc.csv <==
,g1,g2,g3,g4,g5,g6,g7,t,d
0,400.0,400.0,400.0,168.44,100.0,0.0,-0.0,0.0,1481.1392154656007
1,400.0,400.0,400.0,168.44,100.0,0.0,-0.0,0.16666666666666666,1481.1392154656007
2,400.0,400.0,400.0,168.44,100.0,0.0,-0.0,0.3333333333333333,1451.1331244405164
3,400.0,400.0,400.0,168.44,100.0,0.0,-0.0,0.5,1454.524636814739
4,400.0,400.0,400.0,168.44,100.0,0.0,-0.0,0.6666666666666666,1482.6704684612648
5,400.0,400.0,400.0,168.44,100.0,0.0,-0.0,0.8333333333333334,1481.3042667335862
6,400.0,400.0,400.0,168.44,100.0,0.0,-0.0,1.0,1459.89597878512
7,400.0,400.0,400.0,187.84,100.0,0.0,0.0,1.1666666666666667,1466.8996733671634
8,400.0,400.0,400.0,187.84,100.0,0.0,0.0,1.3333333333333333,1467.5081609929412
9,400.0,400.0,400.0,187.84,100.0,0.0,0.0,1.5,1465.1041668161045
10,400.0,400.0,400.0,187.84,100.0,0.0,0.0,1.6666666666666667,1508.1897878425539
11,400.0,400.0,400.0,187.84,100.0,0.0,0.0,1.8333333333333333,1519.0678200276056
12,400.0,400.0,400.0,187.84,100.0,0.0,0.0,2.0,1500.2673207555013
13,400.0,400.0,400.0,174.49,100.0,0.0,0.0,2.1666666666666665,1499.557934502996
14,400.0,400.0,400.0,174.49,100.0,0.0,0.0,2.3333333333333335,1484.7555380599551
15,400.0,400.0,400.0,174.49,100.0,0.0,0.0,2.5,1478.2566365216462
16,400.0,400.0,400.0,174.49,100.0,0.0,0.0,2.6666666666666665,1472.659731914103
17,400.0,400.0,400.0,174.49,100.0,0.0,0.0,2.8333333333333335,1465.4622282746259
18,400.0,400.0,400.0,174.49,100.0,0.0,0.0,3.0,1446.2579345029962
19,400.0,400.0,400.0,153.63,100.0,0.0,0.0,3.1666666666666665,1455.057135793751
20,400.0,400.0,400.0,153.63,100.0,0.0,0.0,3.3333333333333335,1458.0617290025214
21,400.0,400.0,400.0,153.63,100.0,0.0,0.0,3.5,1447.065024229942
22,400.0,400.0,400.0,153.63,100.0,0.0,0.0,3.6666666666666665,1449.254639433228
23,400.0,400.0,400.0,153.63,100.0,0.0,0.0,3.8333333333333335,1454.8406598143001
24,400.0,400.0,400.0,153.63,100.0,0.0,0.0,4.0,1457.5202897331476
25,400.0,400.0,400.0,161.0,100.0,0.0,0.0,4.166666666666667,1449.2216876319792
26,400.0,400.0,400.0,161.0,100.0,0.0,0.0,4.333333333333333,1456.623185448293
27,400.0,400.0,400.0,161.0,100.0,0.0,0.0,4.5,1447.7332706502134
28,400.0,400.0,400.0,161.0,100.0,0.0,0.0,4.666666666666667,1465.6240842326729
29,400.0,400.0,400.0,161.0,100.0,0.0,0.0,4.833333333333333,1463.3703152338214
30,400.0,400.0,400.0,161.0,100.0,0.0,0.0,5.0,1483.401117873515
31,400.0,400.0,400.0,180.07,100.0,0.0,0.0,5.166666666666667,1483.2023160950355
32,400.0,400.0,400.0,180.07,100.0,0.0,0.0,5.333333333333333,1464.505910759597
33,400.0,400.0,400.0,180.07,100.0,0.0,0.0,5.5,1481.8986215129921
34,400.0,400.0,400.0,180.07,100.0,0.0,0.0,5.666666666666667,1490.105910759597
35,400.0,400.0,400.0,180.07,100.0,0.0,0.0,5.833333333333333,1485.6142984678927
36,400.0,400.0,400.0,180.07,100.0,0.0,0.0,6.0,1475.1150973347906
37,400.0,400.0,400.0,193.57,100.0,0.0,0.0,6.166666666666667,1489.4218873092907
38,400.0,400.0,400.0,193.57,100.0,0.0,0.0,6.333333333333333,1469.622586416359
39,400.0,400.0,400.0,193.57,100.0,0.0,0.0,6.5,1484.5241839925022
40,400.0,400.0,400.0,193.57,100.0,0.0,0.0,6.666666666666667,1485.2307742896905
41,400.0,400.0,400.0,193.57,100.0,0.0,0.0,6.833333333333333,1507.324882941918
42,400.0,400.0,400.0,193.57,100.0,0.0,0.0,7.0,1525.3192911889387
43,400.0,400.0,400.0,298.57,186.74,0.0,0.0,7.166666666666667,1596.5163954737927
44,400.0,400.0,400.0,298.57,186.74,0.0,0.0,7.333333333333333,1699.8050121328697
45,400.0,400.0,400.0,298.57,186.74,0.0,0.0,7.5,1696.9019165827604
46,400.0,400.0,400.0,298.57,186.74,0.0,0.0,7.666666666666667,1700.2962249122988
47,400.0,400.0,400.0,298.57,186.74,0.0,0.0,7.833333333333333,1705.0969240193672
48,400.0,400.0,400.0,298.57,186.74,0.0,0.0,8.0,1713.2971236966787
49,400.0,400.0,400.0,300.0,220.77,100.0,0.0,8.166666666666666,1781.1974232914722
50,400.0,400.0,400.0,300.0,220.77,100.0,0.0,8.333333333333334,1800.3808970316622
51,400.0,400.0,400.0,300.0,220.77,100.0,0.0,8.5,1813.8084004487162
52,400.0,400.0,400.0,300.0,220.77,100.0,0.0,8.666666666666666,1826.7634677894118
53,400.0,400.0,400.0,300.0,220.77,100.0,0.0,8.833333333333334,1844.6980131715845
54,400.0,400.0,400.0,300.0,220.77,100.0,0.0,9.0,1857.772054013636
55,400.0,400.0,400.0,300.0,291.28,100.0,0.0,9.166666666666666,1885.2228129137843
56,400.0,400.0,400.0,300.0,291.28,100.0,0.0,9.333333333333334,1914.3385671268104
57,400.0,400.0,400.0,300.0,291.28,100.0,0.0,9.5,1885.319660412723
58,400.0,400.0,400.0,300.0,291.28,100.0,0.0,9.666666666666666,1888.030452720037
59,400.0,400.0,400.0,300.0,291.28,100.0,0.0,9.833333333333334,1897.4417857884869
60,400.0,400.0,400.0,300.0,291.28,100.0,0.0,10.0,1877.3373136425635
61,400.0,400.0,400.0,300.0,197.34,100.0,0.0,10.166666666666666,1855.7660264737938
62,400.0,400.0,400.0,300.0,197.34,100.0,0.0,10.333333333333334,1819.6101847714351
63,400.0,400.0,400.0,300.0,197.34,100.0,0.0,10.5,1796.4725186993787
64,400.0,400.0,400.0,300.0,197.34,100.0,0.0,10.666666666666666,1786.9849180951517
65,400.0,400.0,400.0,300.0,197.34,100.0,0.0,10.833333333333334,1779.2384954150161
66,400.0,400.0,400.0,300.0,197.34,100.0,0.0,11.0,1745.9898123840985
67,400.0,400.0,400.0,257.7,100.0,100.0,0.0,11.166666666666666,1743.7403224879602
68,400.0,400.0,400.0,257.7,100.0,100.0,0.0,11.333333333333334,1692.29859728979
69,400.0,400.0,400.0,257.7,100.0,100.0,0.0,11.5,1649.0045232904638
70,400.0,400.0,400.0,257.7,100.0,100.0,0.0,11.666666666666666,1626.9215331949194
71,400.0,400.0,400.0,257.7,100.0,100.0,0.0,11.833333333333334,1618.120910019055
72,400.0,400.0,400.0,257.7,100.0,100.0,0.0,12.0,1616.0866201045733
73,400.0,400.0,400.0,204.9,0.0,100.0,0.0,12.166666666666666,1564.3796188205229
74,400.0,400.0,400.0,204.9,0.0,100.0,0.0,12.333333333333334,1502.6790624319283
75,400.0,400.0,400.0,204.9,0.0,100.0,0.0,12.5,1469.6165713123592
76,400.0,400.0,400.0,204.9,0.0,100.0,0.0,12.666666666666666,1492.1838791316734
77,400.0,400.0,400.0,204.9,0.0,100.0,0.0,12.833333333333334,1490.441491951868
78,400.0,400.0,400.0,204.9,0.0,100.0,0.0,13.0,1510.1181022518103
79,400.0,400.0,400.0,287.96,0.0,0.0,0.0,13.166666666666666,1496.421954063592
80,400.0,400.0,400.0,287.96,0.0,0.0,0.0,13.333333333333334,1484.5591408475266
81,400.0,400.0,400.0,287.96,0.0,0.0,0.0,13.5,1497.9285112226821
82,400.0,400.0,400.0,287.96,0.0,0.0,0.0,13.666666666666666,1467.1832403212752
83,400.0,400.0,400.0,287.96,0.0,0.0,0.0,13.833333333333334,1494.0142652976367
84,400.0,400.0,400.0,287.96,0.0,0.0,0.0,14.0,1487.6400514328495
85,400.0,400.0,400.0,213.89,0.0,0.0,0.0,14.166666666666666,1466.8440774208639
86,400.0,400.0,400.0,213.89,0.0,0.0,0.0,14.333333333333334,1425.365384573211
87,400.0,400.0,400.0,213.89,0.0,0.0,0.0,14.5,1410.6424848357842
88,400.0,400.0,400.0,213.89,0.0,0.0,0.0,14.666666666666666,1410.3480046448926
89,400.0,400.0,400.0,213.89,0.0,0.0,0.0,14.833333333333334,1395.1558068287898
90,400.0,400.0,400.0,213.89,0.0,0.0,0.0,15.0,1374.9610626545461
91,400.0,400.0,400.0,115.82,0.0,0.0,0.0,15.166666666666666,1360.4223409209799
92,400.0,400.0,400.0,115.82,0.0,0.0,0.0,15.333333333333334,1325.3959687432216
93,400.0,400.0,400.0,115.82,0.0,0.0,0.0,15.5,1303.2741674674858
94,400.0,400.0,400.0,115.82,0.0,0.0,0.0,15.666666666666666,1294.3067448962336
95,400.0,400.0,400.0,115.82,0.0,0.0,0.0,15.833333333333334,1309.2484049874736
96,400.0,400.0,400.0,115.82,0.0,0.0,0.0,16.0,1302.2876583224688
97,400.0,400.0,400.0,164.28,0.0,0.0,0.0,16.166666666666668,1336.5695527901587
98,400.0,400.0,400.0,164.28,0.0,0.0,0.0,16.333333333333332,1352.3798429836452
99,400.0,400.0,400.0,164.28,0.0,0.0,0.0,16.5,1349.0902875730342
100,400.0,400.0,400.0,164.28,0.0,0.0,0.0,16.666666666666668,1355.8090254251433
101,400.0,400.0,400.0,164.28,0.0,0.0,0.0,16.833333333333332,1391.8287759722325
102,400.0,400.0,400.0,164.28,0.0,0.0,0.0,17.0,1399.9861331591978
103,400.0,400.0,400.0,236.71,0.0,0.0,0.0,17.166666666666668,1428.184514280037
104,400.0,400.0,400.0,236.71,0.0,0.0,0.0,17.333333333333332,1418.6993162261074
105,400.0,400.0,400.0,236.71,0.0,0.0,0.0,17.5,1425.5246990114779
106,400.0,400.0,400.0,236.71,0.0,0.0,0.0,17.666666666666668,1420.3309724060755
107,400.0,400.0,400.0,236.71,0.0,0.0,0.0,17.833333333333332,1460.878565131278
108,400.0,400.0,400.0,236.71,0.0,0.0,0.0,18.0,1466.6210054252788
109,400.0,400.0,400.0,300.0,100.0,0.0,-0.0,18.166666666666668,1515.4516565480972
110,400.0,400.0,400.0,300.0,100.0,0.0,-0.0,18.333333333333332,1616.5705341271903
111,400.0,400.0,400.0,300.0,100.0,0.0,-0.0,18.5,1608.1276491971578
112,400.0,400.0,400.0,300.0,100.0,0.0,-0.0,18.666666666666668,1614.5747279813384
113,400.0,400.0,400.0,300.0,100.0,0.0,-0.0,18.833333333333332,1633.3727308929197
114,400.0,400.0,400.0,300.0,100.0,0.0,-0.0,19.0,1620.8835658427627
115,400.0,400.0,400.0,300.0,161.34,-0.0,-0.0,19.166666666666668,1643.0668901860006
116,400.0,400.0,400.0,300.0,161.34,-0.0,-0.0,19.333333333333332,1649.3677889703802
117,400.0,400.0,400.0,300.0,161.34,-0.0,-0.0,19.5,1667.9820680264488
118,400.0,400.0,400.0,300.0,161.34,-0.0,-0.0,19.666666666666668,1674.9855629311808
119,400.0,400.0,400.0,300.0,161.34,-0.0,-0.0,19.833333333333332,1661.6233555831802
120,400.0,400.0,400.0,300.0,161.34,-0.0,-0.0,20.0,1671.0191617290325
121,400.0,400.0,400.0,300.0,220.65,-0.0,-0.0,20.166666666666668,1682.87677571061
122,400.0,400.0,400.0,300.0,220.65,-0.0,-0.0,20.333333333333332,1721.0599005341892
123,400.0,400.0,400.0,300.0,220.65,-0.0,-0.0,20.5,1732.6541089462455
124,400.0,400.0,400.0,300.0,220.65,-0.0,-0.0,20.666666666666668,1724.5621970597479
125,400.0,400.0,400.0,300.0,220.65,-0.0,-0.0,20.833333333333332,1728.570884362837
126,400.0,400.0,400.0,300.0,220.65,-0.0,-0.0,21.0,1734.1690871093824
127,400.0,400.0,400.0,300.0,180.95,-0.0,0.0,21.166666666666668,1707.7778741723007
128,400.0,400.0,400.0,300.0,180.95,-0.0,0.0,21.333333333333332,1690.9896568678464
129,400.0,400.0,400.0,300.0,180.95,-0.0,0.0,21.5,1680.1961474052057
130,400.0,400.0,400.0,300.0,180.95,-0.0,0.0,21.666666666666668,1672.687659779428
131,400.0,400.0,400.0,300.0,180.95,-0.0,0.0,21.833333333333332,1662.8784732042348
132,400.0,400.0,400.0,300.0,180.95,-0.0,0.0,22.0,1671.169686141316
133,400.0,400.0,400.0,205.0,161.85,0.0,0.0,22.166666666666668,1623.6274000403757
134,400.0,400.0,400.0,205.0,161.85,0.0,0.0,22.333333333333332,1567.1709842803189
135,400.0,400.0,400.0,205.0,161.85,0.0,0.0,22.5,1562.0586023951867
136,400.0,400.0,400.0,205.0,161.85,0.0,0.0,22.666666666666668,1543.9969462721037
137,400.0,400.0,400.0,205.0,161.85,0.0,0.0,22.833333333333332,1539.9156188596316
138,400.0,400.0,400.0,205.0,161.85,0.0,0.0,23.0,1564.3072311513358
139,400.0,400.0,397.75,100.0,100.0,-0.0,0.0,23.166666666666668,1499.3966466773106
140,400.0,400.0,397.75,100.0,100.0,-0.0,0.0,23.333333333333332,1400.855658715372
141,400.0,400.0,397.75,100.0,100.0,-0.0,0.0,23.5,1407.7777262901498
142,400.0,400.0,397.75,100.0,100.0,-0.0,0.0,23.666666666666668,1368.878125802425
143,400.0,400.0,397.75,100.0,100.0,-0.0,0.0,23.833333333333332,1357.985015694407
144,400.0,400.0,397.75,100.0,100.0,-0.0,0.0,24.0,1351.586713188032


==> 360ta.csv <==
,g1,g2,g3,g4,g5,g6,g7,t,d
0,400.0,400.0,400.0,167.8,100.0,0.0,0.0,0.0,1481.1392154656007
1,400.0,400.0,400.0,167.8,100.0,0.0,0.0,0.16666666666666666,1481.1392154656007
2,400.0,400.0,400.0,167.8,100.0,0.0,0.0,0.3333333333333333,1451.1331244405164
3,400.0,400.0,400.0,167.8,100.0,0.0,0.0,0.5,1454.524636814739
4,400.0,400.0,400.0,167.8,100.0,0.0,0.0,0.6666666666666666,1482.6704684612648
5,400.0,400.0,400.0,167.8,100.0,0.0,0.0,0.8333333333333334,1481.3042667335862
6,400.0,400.0,400.0,167.8,100.0,0.0,0.0,1.0,1459.89597878512
7,400.0,400.0,400.0,167.8,100.0,0.0,0.0,1.1666666666666667,1466.8996733671634
8,400.0,400.0,400.0,167.8,100.0,0.0,0.0,1.3333333333333333,1467.5081609929412
9,400.0,400.0,400.0,167.8,100.0,0.0,0.0,1.5,1465.1041668161045
10,400.0,400.0,400.0,206.77,100.0,0.0,0.0,1.6666666666666667,1508.1897878425539
11,400.0,400.0,400.0,206.77,100.0,0.0,0.0,1.8333333333333333,1519.0678200276056
12,400.0,400.0,400.0,206.77,100.0,0.0,0.0,2.0,1500.2673207555013
13,400.0,400.0,400.0,206.77,100.0,0.0,0.0,2.1666666666666665,1499.557934502996
14,400.0,400.0,400.0,159.49,100.0,0.0,0.0,2.3333333333333335,1484.7555380599551
15,400.0,400.0,400.0,159.49,100.0,0.0,0.0,2.5,1478.2566365216462
16,400.0,400.0,400.0,159.49,100.0,0.0,0.0,2.6666666666666665,1472.659731914103
17,400.0,400.0,400.0,159.49,100.0,0.0,0.0,2.8333333333333335,1465.4622282746259
18,400.0,400.0,400.0,159.49,100.0,0.0,0.0,3.0,1446.2579345029962
19,400.0,400.0,400.0,159.49,100.0,0.0,0.0,3.1666666666666665,1455.057135793751
20,400.0,400.0,400.0,159.49,100.0,0.0,0.0,3.3333333333333335,1458.0617290025214
21,400.0,400.0,400.0,159.49,100.0,0.0,0.0,3.5,1447.065024229942
22,400.0,400.0,400.0,159.49,100.0,0.0,0.0,3.6666666666666665,1449.254639433228
23,400.0,400.0,400.0,159.49,100.0,0.0,0.0,3.8333333333333335,1454.8406598143001
24,400.0,400.0,400.0,159.49,100.0,0.0,0.0,4.0,1457.5202897331476
25,400.0,400.0,400.0,159.49,100.0,0.0,0.0,4.166666666666667,1449.2216876319792
26,400.0,400.0,400.0,159.49,100.0,0.0,0.0,4.333333333333333,1456.623185448293
27,400.0,400.0,400.0,159.49,100.0,0.0,0.0,4.5,1447.7332706502134
28,400.0,400.0,400.0,159.49,100.0,0.0,0.0,4.666666666666667,1465.6240842326729
29,400.0,400.0,400.0,159.49,100.0,0.0,0.0,4.833333333333333,1463.3703152338214
30,400.0,400.0,400.0,186.56,100.0,0.0,0.0,5.0,1483.401117873515
31,400.0,400.0,400.0,186.56,100.0,0.0,0.0,5.166666666666667,1483.2023160950355
32,400.0,400.0,400.0,186.56,100.0,0.0,0.0,5.333333333333333,1464.505910759597
33,400.0,400.0,400.0,186.56,100.0,0.0,0.0,5.5,1481.8986215129921
34,400.0,400.0,400.0,186.56,100.0,0.0,0.0,5.666666666666667,1490.105910759597
35,400.0,400.0,400.0,186.56,100.0,0.0,0.0,5.833333333333333,1485.6142984678927
36,400.0,400.0,400.0,186.56,100.0,0.0,0.0,6.0,1475.1150973347906
37,400.0,400.0,400.0,186.56,100.0,0.0,0.0,6.166666666666667,1489.4218873092907
38,400.0,400.0,400.0,186.56,100.0,0.0,0.0,6.333333333333333,1469.622586416359
39,400.0,400.0,400.0,186.56,100.0,0.0,0.0,6.5,1484.5241839925022
40,400.0,400.0,400.0,186.56,100.0,0.0,0.0,6.666666666666667,1485.2307742896905
41,400.0,400.0,400.0,186.56,100.0,0.0,0.0,6.833333333333333,1507.324882941918
42,400.0,400.0,400.0,186.56,100.0,0.0,0.0,7.0,1525.3192911889387
43,400.0,400.0,400.0,196.52,100.0,100.0,0.0,7.166666666666667,1596.5163954737927
44,400.0,400.0,400.0,249.02,154.06,100.0,0.0,7.333333333333333,1699.8050121328697
45,400.0,400.0,400.0,249.02,154.06,100.0,0.0,7.5,1696.9019165827604
46,400.0,400.0,400.0,249.02,154.06,100.0,0.0,7.666666666666667,1700.2962249122988
47,400.0,400.0,400.0,249.02,154.06,100.0,0.0,7.833333333333333,1705.0969240193672
48,400.0,400.0,400.0,249.02,154.06,100.0,0.0,8.0,1713.2971236966787
49,400.0,400.0,400.0,300.0,205.54,100.0,0.0,8.166666666666666,1781.1974232914722
50,400.0,400.0,400.0,300.0,205.54,100.0,0.0,8.333333333333334,1800.3808970316622
51,400.0,400.0,400.0,300.0,205.54,100.0,0.0,8.5,1813.8084004487162
52,400.0,400.0,400.0,300.0,205.54,100.0,0.0,8.666666666666666,1826.7634677894118
53,400.0,400.0,400.0,300.0,281.27,100.0,0.0,8.833333333333334,1844.6980131715845
54,400.0,400.0,400.0,300.0,281.27,100.0,0.0,9.0,1857.772054013636
55,400.0,400.0,400.0,300.0,281.27,100.0,0.0,9.166666666666666,1885.2228129137843
56,400.0,400.0,400.0,300.0,281.27,100.0,0.0,9.333333333333334,1914.3385671268104
57,400.0,400.0,400.0,300.0,281.27,100.0,0.0,9.5,1885.319660412723
58,400.0,400.0,400.0,300.0,281.27,100.0,0.0,9.666666666666666,1888.030452720037
59,400.0,400.0,400.0,300.0,281.27,100.0,0.0,9.833333333333334,1897.4417857884869
60,400.0,400.0,400.0,300.0,281.27,100.0,0.0,10.0,1877.3373136425635
61,400.0,400.0,400.0,300.0,207.61,100.0,0.0,10.166666666666666,1855.7660264737938
62,400.0,400.0,400.0,300.0,207.61,100.0,0.0,10.333333333333334,1819.6101847714351
63,400.0,400.0,400.0,300.0,207.61,100.0,0.0,10.5,1796.4725186993787
64,400.0,400.0,400.0,300.0,207.61,100.0,0.0,10.666666666666666,1786.9849180951517
65,400.0,400.0,400.0,300.0,207.61,100.0,0.0,10.833333333333334,1779.2384954150161
66,400.0,400.0,400.0,299.73,127.61,100.0,0.0,11.0,1745.9898123840985
67,400.0,400.0,400.0,299.73,127.61,100.0,0.0,11.166666666666666,1743.7403224879602
68,400.0,400.0,400.0,299.73,127.61,100.0,0.0,11.333333333333334,1692.29859728979
69,400.0,400.0,400.0,300.0,127.53,0.0,0.0,11.5,1649.0045232904638
70,400.0,400.0,400.0,300.0,127.53,0.0,0.0,11.666666666666666,1626.9215331949194
71,400.0,400.0,400.0,300.0,127.53,0.0,0.0,11.833333333333334,1618.120910019055
72,400.0,400.0,400.0,300.0,127.53,0.0,0.0,12.0,1616.0866201045733
73,400.0,400.0,400.0,264.38,100.0,0.0,0.0,12.166666666666666,1564.3796188205229
74,400.0,400.0,400.0,288.3,0.0,0.0,0.0,12.333333333333334,1502.6790624319283
75,400.0,400.0,400.0,288.3,0.0,0.0,0.0,12.5,1469.6165713123592
76,400.0,400.0,400.0,288.3,0.0,0.0,0.0,12.666666666666666,1492.1838791316734
77,400.0,400.0,400.0,288.3,0.0,0.0,0.0,12.833333333333334,1490.441491951868
78,400.0,400.0,400.0,288.3,0.0,0.0,0.0,13.0,1510.1181022518103
79,400.0,400.0,400.0,288.3,0.0,0.0,0.0,13.166666666666666,1496.421954063592
80,400.0,400.0,400.0,288.3,0.0,0.0,0.0,13.333333333333334,1484.5591408475266
81,400.0,400.0,400.0,288.3,0.0,0.0,0.0,13.5,1497.9285112226821
82,400.0,400.0,400.0,288.3,0.0,0.0,0.0,13.666666666666666,1467.1832403212752
83,400.0,400.0,400.0,288.3,0.0,0.0,0.0,13.833333333333334,1494.0142652976367
84,400.0,400.0,400.0,288.3,0.0,0.0,0.0,14.0,1487.6400514328495
85,400.0,400.0,400.0,288.3,0.0,0.0,0.0,14.166666666666666,1466.8440774208639
86,400.0,400.0,400.0,196.15,0.0,0.0,0.0,14.333333333333334,1425.365384573211
87,400.0,400.0,400.0,196.15,0.0,0.0,0.0,14.5,1410.6424848357842
88,400.0,400.0,400.0,196.15,0.0,0.0,0.0,14.666666666666666,1410.3480046448926
89,400.0,400.0,400.0,196.15,0.0,0.0,0.0,14.833333333333334,1395.1558068287898
90,400.0,400.0,400.0,196.15,0.0,0.0,0.0,15.0,1374.9610626545461
91,400.0,400.0,400.0,196.15,0.0,0.0,0.0,15.166666666666666,1360.4223409209799
92,400.0,400.0,400.0,106.9,0.0,0.0,0.0,15.333333333333334,1325.3959687432216
93,400.0,400.0,400.0,106.9,0.0,0.0,0.0,15.5,1303.2741674674858
94,400.0,400.0,400.0,106.9,0.0,0.0,0.0,15.666666666666666,1294.3067448962336
95,400.0,400.0,400.0,106.9,0.0,0.0,0.0,15.833333333333334,1309.2484049874736
96,400.0,400.0,400.0,106.9,0.0,0.0,0.0,16.0,1302.2876583224688
97,400.0,400.0,400.0,148.46,0.0,0.0,0.0,16.166666666666668,1336.5695527901587
98,400.0,400.0,400.0,148.46,0.0,0.0,0.0,16.333333333333332,1352.3798429836452
99,400.0,400.0,400.0,148.46,0.0,0.0,0.0,16.5,1349.0902875730342
100,400.0,400.0,400.0,148.46,0.0,0.0,0.0,16.666666666666668,1355.8090254251433
101,400.0,400.0,400.0,214.09,0.0,0.0,0.0,16.833333333333332,1391.8287759722325
102,400.0,400.0,400.0,214.09,0.0,0.0,0.0,17.0,1399.9861331591978
103,400.0,400.0,400.0,214.09,0.0,0.0,0.0,17.166666666666668,1428.184514280037
104,400.0,400.0,400.0,214.09,0.0,0.0,0.0,17.333333333333332,1418.6993162261074
105,400.0,400.0,400.0,214.09,0.0,0.0,0.0,17.5,1425.5246990114779
106,400.0,400.0,400.0,214.09,0.0,0.0,0.0,17.666666666666668,1420.3309724060755
107,400.0,400.0,400.0,180.98,100.0,0.0,0.0,17.833333333333332,1460.878565131278
108,400.0,400.0,400.0,180.98,100.0,0.0,0.0,18.0,1466.6210054252788
109,400.0,400.0,400.0,180.98,100.0,0.0,0.0,18.166666666666668,1515.4516565480972
110,400.0,400.0,400.0,250.98,167.72,-0.0,0.0,18.333333333333332,1616.5705341271903
111,400.0,400.0,400.0,250.98,167.72,-0.0,0.0,18.5,1608.1276491971578
112,400.0,400.0,400.0,250.98,167.72,-0.0,0.0,18.666666666666668,1614.5747279813384
113,400.0,400.0,400.0,250.98,167.72,-0.0,0.0,18.833333333333332,1633.3727308929197
114,400.0,400.0,400.0,250.98,167.72,-0.0,0.0,19.0,1620.8835658427627
115,400.0,400.0,400.0,300.0,164.42,0.0,0.0,19.166666666666668,1643.0668901860006
116,400.0,400.0,400.0,300.0,164.42,0.0,0.0,19.333333333333332,1649.3677889703802
117,400.0,400.0,400.0,300.0,164.42,0.0,0.0,19.5,1667.9820680264488
118,400.0,400.0,400.0,300.0,164.42,0.0,0.0,19.666666666666668,1674.9855629311808
119,400.0,400.0,400.0,300.0,164.42,0.0,0.0,19.833333333333332,1661.6233555831802
120,400.0,400.0,400.0,300.0,164.42,0.0,0.0,20.0,1671.0191617290325
121,400.0,400.0,400.0,300.0,164.42,0.0,0.0,20.166666666666668,1682.87677571061
122,400.0,400.0,400.0,300.0,228.2,0.0,0.0,20.333333333333332,1721.0599005341892
123,400.0,400.0,400.0,300.0,228.2,0.0,0.0,20.5,1732.6541089462455
124,400.0,400.0,400.0,300.0,228.2,0.0,0.0,20.666666666666668,1724.5621970597479
125,400.0,400.0,400.0,300.0,228.2,0.0,0.0,20.833333333333332,1728.570884362837
126,400.0,400.0,400.0,300.0,228.2,0.0,0.0,21.0,1734.1690871093824
127,400.0,400.0,400.0,300.0,172.76,0.0,0.0,21.166666666666668,1707.7778741723007
128,400.0,400.0,400.0,300.0,172.76,0.0,0.0,21.333333333333332,1690.9896568678464
129,400.0,400.0,400.0,300.0,172.76,0.0,0.0,21.5,1680.1961474052057
130,400.0,400.0,400.0,300.0,172.76,0.0,0.0,21.666666666666668,1672.687659779428
131,400.0,400.0,400.0,300.0,172.76,0.0,0.0,21.833333333333332,1662.8784732042348
132,400.0,400.0,400.0,300.0,172.76,0.0,0.0,22.0,1671.169686141316
133,400.0,400.0,400.0,300.0,172.76,0.0,0.0,22.166666666666668,1623.6274000403757
134,400.0,400.0,400.0,196.25,149.89,0.0,0.0,22.333333333333332,1567.1709842803189
135,400.0,400.0,400.0,196.25,149.89,0.0,0.0,22.5,1562.0586023951867
136,400.0,400.0,400.0,196.25,149.89,0.0,0.0,22.666666666666668,1543.9969462721037
137,400.0,400.0,400.0,196.25,149.89,0.0,0.0,22.833333333333332,1539.9156188596316
138,400.0,400.0,400.0,196.25,149.89,0.0,0.0,23.0,1564.3072311513358
139,400.0,400.0,400.0,196.25,149.89,0.0,0.0,23.166666666666668,1499.3966466773106
140,400.0,400.0,377.42,100.0,100.0,-0.0,0.0,23.333333333333332,1400.855658715372
141,400.0,400.0,377.42,100.0,100.0,-0.0,0.0,23.5,1407.7777262901498
142,400.0,400.0,377.42,100.0,100.0,-0.0,0.0,23.666666666666668,1368.878125802425
143,400.0,400.0,377.42,100.0,100.0,-0.0,0.0,23.833333333333332,1357.985015694407
144,400.0,400.0,377.42,100.0,100.0,-0.0,0.0,24.0,1351.586713188032


==> 78hc.csv <==
,g1,g2,g3,g4,g5,g6,g7,t,d
0,400.0,400.0,400.0,300.0,147.93,0.0,0.0,0.0,1671.9963757856347
1,400.0,400.0,400.0,300.0,147.93,0.0,0.0,0.16666666666666666,1671.9963757856347
2,400.0,400.0,400.0,300.0,147.93,0.0,0.0,0.3333333333333333,1662.8555928152618
3,400.0,400.0,400.0,300.0,147.93,0.0,0.0,0.5,1635.8460068854458
4,400.0,400.0,400.0,300.0,147.93,0.0,0.0,0.6666666666666666,1656.0834999426522
5,400.0,400.0,400.0,300.0,147.93,0.0,0.0,0.8333333333333334,1625.2253370518472
6,400.0,400.0,400.0,300.0,147.93,0.0,0.0,1.0,1635.5826755746752
7,400.0,400.0,400.0,285.97,100.0,0.0,0.0,1.1666666666666667,1618.8596627727259
8,400.0,400.0,400.0,285.97,100.0,0.0,0.0,1.3333333333333333,1595.4945688614016
9,400.0,400.0,400.0,285.97,100.0,0.0,0.0,1.5,1577.9423972358513
10,400.0,400.0,400.0,285.97,100.0,0.0,0.0,1.6666666666666667,1585.2786922291898
11,400.0,400.0,400.0,285.97,100.0,0.0,0.0,1.8333333333333333,1567.8366564464136
12,400.0,400.0,400.0,285.97,100.0,0.0,0.0,2.0,1570.413897755006
13,400.0,400.0,400.0,272.98,100.0,0.0,0.0,2.1666666666666665,1570.8424172190232
14,400.0,400.0,400.0,272.98,100.0,0.0,0.0,2.3333333333333335,1564.6908539348813
15,400.0,400.0,400.0,272.98,100.0,0.0,0.0,2.5,1579.9093828002053
16,400.0,400.0,400.0,272.98,100.0,0.0,0.0,2.6666666666666665,1591.4391910937513
17,400.0,400.0,400.0,272.98,100.0,0.0,0.0,2.8333333333333335,1566.267102216361
18,400.0,400.0,400.0,272.98,100.0,0.0,0.0,3.0,1564.7425913952557
19,400.0,400.0,400.0,282.88,100.0,0.0,0.0,3.1666666666666665,1571.2832889142223
20,400.0,400.0,400.0,282.88,100.0,0.0,0.0,3.3333333333333335,1583.1269235921768
21,400.0,400.0,400.0,282.88,100.0,0.0,0.0,3.5,1581.6137428401469
22,400.0,400.0,400.0,282.88,100.0,0.0,0.0,3.6666666666666665,1576.7069528656468
23,400.0,400.0,400.0,282.88,100.0,0.0,0.0,3.8333333333333335,1592.0118511863068
24,400.0,400.0,400.0,282.88,100.0,0.0,0.0,4.0,1592.5532837842773
25,400.0,400.0,400.0,300.0,114.94,-0.0,0.0,4.166666666666667,1610.3491896899588
26,400.0,400.0,400.0,300.0,114.94,-0.0,0.0,4.333333333333333,1625.7447961584996
27,400.0,400.0,400.0,300.0,114.94,-0.0,0.0,4.5,1604.5363086903744
28,400.0,400.0,400.0,300.0,114.94,-0.0,0.0,4.666666666666667,1627.327920982079
29,400.0,400.0,400.0,300.0,114.94,-0.0,0.0,4.833333333333333,1612.6229282610332
30,400.0,400.0,400.0,300.0,114.94,-0.0,0.0,5.0,1609.078345476881
31,400.0,400.0,400.0,300.0,124.52,-0.0,0.0,5.166666666666667,1609.035260666695
32,400.0,400.0,400.0,300.0,124.52,-0.0,0.0,5.333333333333333,1629.4807420775744
33,400.0,400.0,400.0,300.0,124.52,-0.0,0.0,5.5,1612.322728583722
34,400.0,400.0,400.0,300.0,124.52,-0.0,0.0,5.666666666666667,1624.7209311726149
35,400.0,400.0,400.0,300.0,124.52,-0.0,0.0,5.833333333333333,1633.3185347295741
36,400.0,400.0,400.0,300.0,124.52,-0.0,0.0,6.0,1638.2162380463626
37,400.0,400.0,400.0,300.0,154.84,0.0,0.0,6.166666666666667,1635.4567263757021
38,400.0,400.0,400.0,300.0,154.84,0.0,0.0,6.333333333333333,1660.710646293383
39,400.0,400.0,400.0,300.0,154.84,0.0,0.0,6.5,1643.5072511484805
40,400.0,400.0,400.0,300.0,154.84,0.0,0.0,6.666666666666667,1646.1071513886511
41,400.0,400.0,400.0,300.0,154.84,0.0,0.0,6.833333333333333,1669.9671619709218
42,400.0,400.0,400.0,300.0,154.84,0.0,0.0,7.0,1673.2667624586466
43,400.0,400.0,400.0,298.47,165.11,0.0,0.0,7.166666666666667,1687.8684599522715
44,400.0,400.0,400.0,298.47,165.11,0.0,0.0,7.333333333333333,1671.543939979345
45,400.0,400.0,400.0,298.47,165.11,0.0,0.0,7.5,1663.7752912129617
46,400.0,400.0,400.0,298.47,165.11,0.0,0.0,7.666666666666667,1666.5484201235934
47,400.0,400.0,400.0,298.47,165.11,0.0,0.0,7.833333333333333,1647.5796889051785
48,400.0,400.0,400.0,298.47,165.11,0.0,0.0,8.0,1644.1958961130554
49,400.0,400.0,340.0,193.47,100.0,0.0,0.0,8.166666666666666,1592.5777284810772
50,400.0,400.0,340.0,193.47,100.0,0.0,0.0,8.333333333333334,1516.3392347303209
51,400.0,400.0,340.0,193.47,100.0,0.0,0.0,8.5,1459.7786627762775
52,400.0,400.0,340.0,193.47,100.0,0.0,0.0,8.666666666666666,1396.9935708493076
53,400.0,400.0,340.0,193.47,100.0,0.0,0.0,8.833333333333334,1350.0381418141505
54,400.0,400.0,340.0,193.47,100.0,0.0,0.0,9.0,1285.098540449882
55,400.0,354.8,200.0,100.0,0.0,0.0,0.0,9.166666666666666,1260.0333844388892
56,400.0,354.8,200.0,100.0,0.0,0.0,0.0,9.333333333333334,1198.8799073683936
57,400.0,354.8,200.0,100.0,0.0,0.0,0.0,9.5,1128.779468220851
58,400.0,354.8,200.0,100.0,0.0,0.0,0.0,9.666666666666666,1025.530165547364
59,400.0,354.8,200.0,100.0,0.0,0.0,0.0,9.833333333333334,903.6169789747748
60,400.0,354.8,200.0,100.0,0.0,0.0,0.0,10.0,811.9702988812596
61,300.5,224.8,-0.0,0.0,0.0,0.0,0.0,10.166666666666666,701.967266815582
62,300.5,224.8,-0.0,0.0,0.0,0.0,0.0,10.333333333333334,585.2083099031324
63,300.5,224.8,-0.0,0.0,0.0,0.0,0.0,10.5,525.4366578376842
64,300.5,224.8,-0.0,0.0,0.0,0.0,0.0,10.666666666666666,477.3637627874534
65,300.5,224.8,-0.0,0.0,0.0,0.0,0.0,10.833333333333334,441.86973423507425
66,300.5,224.8,-0.0,0.0,0.0,0.0,0.0,11.0,419.99407183848757
67,200.0,200.0,0.0,0.0,0.0,0.0,0.0,11.166666666666666,374.1537365487113
68,200.0,200.0,0.0,0.0,0.0,0.0,0.0,11.333333333333334,347.18989849435525
69,200.0,200.0,0.0,0.0,0.0,0.0,0.0,11.5,328.2161332687051
70,200.0,200.0,0.0,0.0,0.0,0.0,0.0,11.666666666666666,318.12943660545943
71,200.0,200.0,0.0,0.0,0.0,0.0,0.0,11.833333333333334,299.7464346819095
72,200.0,200.0,0.0,0.0,0.0,0.0,0.0,12.0,295.1117547301651
73,200.0,200.0,0.0,0.0,0.0,0.0,0.0,12.166666666666666,272.38212765263506
74,200.0,200.0,0.0,0.0,0.0,0.0,0.0,12.333333333333334,253.4969019855887
75,200.0,200.0,0.0,0.0,0.0,0.0,0.0,12.5,230.5986715807378
76,200.0,200.0,0.0,0.0,0.0,0.0,0.0,12.666666666666666,225.78933444720838
77,200.0,200.0,0.0,0.0,0.0,0.0,0.0,12.833333333333334,244.4262511318375
78,200.0,200.0,0.0,0.0,0.0,0.0,0.0,13.0,235.39152305696143
79,200.0,200.0,0.0,0.0,0.0,0.0,0.0,13.166666666666666,247.0254705685827
80,200.0,200.0,0.0,0.0,0.0,0.0,0.0,13.333333333333334,254.9020675638319
81,200.0,200.0,0.0,0.0,0.0,0.0,0.0,13.5,250.24980053416584
82,200.0,200.0,0.0,0.0,0.0,0.0,0.0,13.666666666666666,279.00149634785635
83,200.0,200.0,0.0,0.0,0.0,0.0,0.0,13.833333333333334,278.42438277270367
84,200.0,200.0,0.0,0.0,0.0,0.0,0.0,14.0,297.9699732528866
85,200.0,200.0,0.0,0.0,0.0,0.0,0.0,14.166666666666666,298.36912890173744
86,200.0,200.0,0.0,0.0,0.0,0.0,0.0,14.333333333333334,313.2457989943548
87,200.0,200.0,0.0,0.0,0.0,0.0,0.0,14.5,336.37922077425173
88,200.0,200.0,0.0,0.0,0.0,0.0,0.0,14.666666666666666,310.4232679538693
89,200.0,200.0,0.0,0.0,0.0,0.0,0.0,14.833333333333334,326.95008461000725
90,200.0,200.0,0.0,0.0,0.0,0.0,0.0,15.0,328.540121984925
91,200.0,200.0,0.0,0.0,0.0,0.0,0.0,15.166666666666666,288.89263832902543
92,200.0,200.0,0.0,0.0,0.0,0.0,0.0,15.333333333333334,297.69797561096857
93,200.0,200.0,0.0,0.0,0.0,0.0,0.0,15.5,284.2271342317272
94,200.0,200.0,0.0,0.0,0.0,0.0,0.0,15.666666666666666,289.9428260131979
95,200.0,200.0,0.0,0.0,0.0,0.0,0.0,15.833333333333334,267.9234623090399
96,200.0,200.0,0.0,0.0,0.0,0.0,0.0,16.0,296.25360732281183
97,200.0,200.0,0.0,0.0,0.0,0.0,0.0,16.166666666666668,278.96699290875495
98,200.0,200.0,0.0,0.0,0.0,0.0,0.0,16.333333333333332,320.46837349978864
99,200.0,200.0,0.0,0.0,0.0,0.0,0.0,16.5,322.6827856035518
100,200.0,200.0,0.0,0.0,0.0,0.0,0.0,16.666666666666668,330.91528157611265
101,200.0,200.0,0.0,0.0,0.0,0.0,0.0,16.833333333333332,339.6928143235216
102,200.0,200.0,0.0,0.0,0.0,0.0,0.0,17.0,377.669448444203
103,281.49,249.41,0.0,0.0,0.0,0.0,0.0,17.166666666666668,399.96297256787534
104,281.49,249.41,0.0,0.0,0.0,0.0,0.0,17.333333333333332,461.86168473419116
105,281.49,249.41,0.0,0.0,0.0,0.0,0.0,17.5,520.946340181106
106,281.49,249.41,0.0,0.0,0.0,0.0,0.0,17.666666666666668,543.612721233733
107,281.49,249.41,0.0,0.0,0.0,0.0,0.0,17.833333333333332,587.5631388837076
108,281.49,249.41,0.0,0.0,0.0,0.0,0.0,18.0,671.4789287367814
109,400.0,379.41,200.0,0.0,0.0,0.0,0.0,18.166666666666668,727.8715057501004
110,400.0,379.41,200.0,0.0,0.0,0.0,0.0,18.333333333333332,832.2209258517098
111,400.0,379.41,200.0,0.0,0.0,0.0,0.0,18.5,919.3911811718231
112,400.0,379.41,200.0,0.0,0.0,0.0,0.0,18.666666666666668,1020.005292830759
113,400.0,379.41,200.0,0.0,0.0,0.0,0.0,18.833333333333332,1118.5050844627415
114,400.0,379.41,200.0,0.0,0.0,0.0,0.0,19.0,1258.4654484258438
115,400.0,400.0,340.0,100.0,100.0,100.0,0.0,19.166666666666668,1365.6278364551313
116,400.0,400.0,340.0,100.0,100.0,100.0,0.0,19.333333333333332,1431.3387548076591
117,400.0,400.0,340.0,100.0,100.0,100.0,0.0,19.5,1465.8403082558898
118,400.0,400.0,340.0,100.0,100.0,100.0,0.0,19.666666666666668,1508.7786864244026
119,400.0,400.0,340.0,100.0,100.0,100.0,0.0,19.833333333333332,1530.7484523166142
120,400.0,400.0,340.0,100.0,100.0,100.0,0.0,20.0,1600.0844790081903
121,400.0,400.0,400.0,205.0,131.91,100.0,0.0,20.166666666666668,1650.852147894502
122,400.0,400.0,400.0,205.0,131.91,100.0,0.0,20.333333333333332,1637.565243195126
123,400.0,400.0,400.0,205.0,131.91,100.0,0.0,20.5,1631.611777786287
124,400.0,400.0,400.0,205.0,131.91,100.0,0.0,20.666666666666668,1615.0941568571639
125,400.0,400.0,400.0,205.0,131.91,100.0,0.0,20.833333333333332,1626.9478261413751
126,400.0,400.0,400.0,205.0,131.91,100.0,0.0,21.0,1659.3732901800904
127,400.0,400.0,400.0,287.22,100.0,100.0,0.0,21.166666666666668,1658.883725617658
128,400.0,400.0,400.0,287.22,100.0,100.0,0.0,21.333333333333332,1682.4245230541062
129,400.0,400.0,400.0,287.22,100.0,100.0,0.0,21.5,1710.7603380748271
130,400.0,400.0,400.0,287.22,100.0,100.0,0.0,21.666666666666668,1684.221552553367
131,400.0,400.0,400.0,287.22,100.0,100.0,0.0,21.833333333333332,1697.1363811618994
132,400.0,400.0,400.0,287.22,100.0,100.0,0.0,22.0,1689.8804195501898
133,400.0,400.0,400.0,288.2,100.0,100.0,0.0,22.166666666666668,1674.1677963410623
134,400.0,400.0,400.0,288.2,100.0,100.0,0.0,22.333333333333332,1678.444593171275
135,400.0,400.0,400.0,288.2,100.0,100.0,0.0,22.5,1696.2615787360342
136,400.0,400.0,400.0,288.2,100.0,100.0,0.0,22.666666666666668,1693.8218396364696
137,400.0,400.0,400.0,288.2,100.0,100.0,0.0,22.833333333333332,1700.2201421428447
138,400.0,400.0,400.0,288.2,100.0,100.0,0.0,23.0,1686.3131523333807
139,400.0,400.0,400.0,237.88,100.0,100.0,0.0,23.166666666666668,1658.4486484598215
140,400.0,400.0,400.0,237.88,100.0,100.0,0.0,23.333333333333332,1632.845952421987
141,400.0,400.0,400.0,237.88,100.0,100.0,0.0,23.5,1658.1993725494167
142,400.0,400.0,400.0,237.88,100.0,100.0,0.0,23.666666666666668,1640.494379828371
143,400.0,400.0,400.0,237.88,100.0,100.0,0.0,23.833333333333332,1625.8888879928734
144,400.0,400.0,400.0,237.88,100.0,100.0,0.0,24.0,1611.3849935758662


==> 78ta.csv <==
,g1,g2,g3,g4,g5,g6,g7,t,d
0,400.0,400.0,400.0,300.0,143.78,0.0,0.0,0.0,1671.9963757856347
1,400.0,400.0,400.0,300.0,143.78,0.0,0.0,0.16666666666666666,1671.9963757856347
2,400.0,400.0,400.0,300.0,143.78,0.0,0.0,0.3333333333333333,1662.8555928152618
3,400.0,400.0,400.0,300.0,143.78,0.0,0.0,0.5,1635.8460068854458
4,400.0,400.0,400.0,300.0,143.78,0.0,0.0,0.6666666666666666,1656.0834999426522
5,400.0,400.0,400.0,300.0,143.78,0.0,0.0,0.8333333333333334,1625.2253370518472
6,400.0,400.0,400.0,300.0,143.78,0.0,0.0,1.0,1635.5826755746752
7,400.0,400.0,400.0,300.0,143.78,0.0,0.0,1.1666666666666667,1618.8596627727259
8,400.0,400.0,400.0,278.36,100.0,0.0,0.0,1.3333333333333333,1595.4945688614016
9,400.0,400.0,400.0,278.36,100.0,0.0,0.0,1.5,1577.9423972358513
10,400.0,400.0,400.0,278.36,100.0,0.0,0.0,1.6666666666666667,1585.2786922291898
11,400.0,400.0,400.0,278.36,100.0,0.0,0.0,1.8333333333333333,1567.8366564464136
12,400.0,400.0,400.0,278.36,100.0,0.0,0.0,2.0,1570.413897755006
13,400.0,400.0,400.0,278.36,100.0,0.0,0.0,2.1666666666666665,1570.8424172190232
14,400.0,400.0,400.0,278.36,100.0,0.0,0.0,2.3333333333333335,1564.6908539348813
15,400.0,400.0,400.0,278.36,100.0,0.0,0.0,2.5,1579.9093828002053
16,400.0,400.0,400.0,278.36,100.0,0.0,0.0,2.6666666666666665,1591.4391910937513
17,400.0,400.0,400.0,278.36,100.0,0.0,0.0,2.8333333333333335,1566.267102216361
18,400.0,400.0,400.0,278.36,100.0,0.0,0.0,3.0,1564.7425913952557
19,400.0,400.0,400.0,278.36,100.0,0.0,0.0,3.1666666666666665,1571.2832889142223
20,400.0,400.0,400.0,278.36,100.0,0.0,0.0,3.3333333333333335,1583.1269235921768
21,400.0,400.0,400.0,278.36,100.0,0.0,0.0,3.5,1581.6137428401469
22,400.0,400.0,400.0,278.36,100.0,0.0,0.0,3.6666666666666665,1576.7069528656468
23,400.0,400.0,400.0,278.36,100.0,0.0,0.0,3.8333333333333335,1592.0118511863068
24,400.0,400.0,400.0,278.36,100.0,0.0,0.0,4.0,1592.5532837842773
25,400.0,400.0,400.0,300.0,137.59,0.0,0.0,4.166666666666667,1610.3491896899588
26,400.0,400.0,400.0,300.0,137.59,0.0,0.0,4.333333333333333,1625.7447961584996
27,400.0,400.0,400.0,300.0,137.59,0.0,0.0,4.5,1604.5363086903744
28,400.0,400.0,400.0,300.0,137.59,0.0,0.0,4.666666666666667,1627.327920982079
29,400.0,400.0,400.0,300.0,137.59,0.0,0.0,4.833333333333333,1612.6229282610332
30,400.0,400.0,400.0,300.0,137.59,0.0,0.0,5.0,1609.078345476881
31,400.0,400.0,400.0,300.0,137.59,0.0,0.0,5.166666666666667,1609.035260666695
32,400.0,400.0,400.0,300.0,137.59,0.0,0.0,5.333333333333333,1629.4807420775744
33,400.0,400.0,400.0,300.0,137.59,0.0,0.0,5.5,1612.322728583722
34,400.0,400.0,400.0,300.0,137.59,0.0,0.0,5.666666666666667,1624.7209311726149
35,400.0,400.0,400.0,300.0,137.59,0.0,0.0,5.833333333333333,1633.3185347295741
36,400.0,400.0,400.0,300.0,137.59,0.0,0.0,6.0,1638.2162380463626
37,400.0,400.0,400.0,300.0,137.59,0.0,0.0,6.166666666666667,1635.4567263757021
38,400.0,400.0,400.0,300.0,137.59,0.0,0.0,6.333333333333333,1660.710646293383
39,400.0,400.0,400.0,300.0,137.59,0.0,0.0,6.5,1643.5072511484805
40,400.0,400.0,400.0,300.0,137.59,0.0,0.0,6.666666666666667,1646.1071513886511
41,400.0,400.0,400.0,300.0,137.59,0.0,0.0,6.833333333333333,1669.9671619709218
42,400.0,400.0,400.0,300.0,137.59,0.0,0.0,7.0,1673.2667624586466
43,400.0,400.0,400.0,300.0,137.59,0.0,0.0,7.166666666666667,1687.8684599522715
44,400.0,400.0,400.0,300.0,137.59,0.0,0.0,7.333333333333333,1671.543939979345
45,400.0,400.0,400.0,300.0,137.59,0.0,0.0,7.5,1663.7752912129617
46,400.0,400.0,400.0,300.0,137.59,0.0,0.0,7.666666666666667,1666.5484201235934
47,400.0,400.0,400.0,300.0,137.59,0.0,0.0,7.833333333333333,1647.5796889051785
48,400.0,400.0,400.0,300.0,137.59,0.0,0.0,8.0,1644.1958961130554
49,400.0,400.0,400.0,300.0,137.59,0.0,0.0,8.166666666666666,1592.5777284810772
50,400.0,400.0,400.0,188.06,100.0,0.0,0.0,8.333333333333334,1516.3392347303209
51,400.0,400.0,400.0,188.06,100.0,0.0,0.0,8.5,1459.7786627762775
52,400.0,400.0,398.34,175.18,0.0,0.0,0.0,8.666666666666666,1396.9935708493076
53,400.0,400.0,398.34,175.18,0.0,0.0,0.0,8.833333333333334,1350.0381418141505
54,400.0,380.72,351.67,140.18,0.0,0.0,0.0,9.0,1285.098540449882
55,400.0,380.72,351.67,140.18,0.0,0.0,0.0,9.166666666666666,1260.0333844388892
56,400.0,347.79,305.0,111.04,0.0,0.0,0.0,9.333333333333334,1198.8799073683936
57,400.0,347.79,305.0,111.04,0.0,0.0,0.0,9.5,1128.779468220851
58,370.0,315.29,270.0,100.0,0.0,0.0,0.0,9.666666666666666,1025.530165547364
59,340.0,282.79,235.0,0.0,0.0,0.0,0.0,9.833333333333334,903.6169789747748
60,340.0,282.79,235.0,0.0,0.0,0.0,0.0,10.0,811.9702988812596
61,310.0,250.29,200.0,0.0,0.0,0.0,0.0,10.166666666666666,701.967266815582
62,280.93,248.4,0.0,0.0,0.0,0.0,0.0,10.333333333333334,585.2083099031324
63,280.93,248.4,0.0,0.0,0.0,0.0,0.0,10.5,525.4366578376842
64,280.93,248.4,0.0,0.0,0.0,0.0,0.0,10.666666666666666,477.3637627874534
65,230.93,200.0,0.0,0.0,0.0,0.0,0.0,10.833333333333334,441.86973423507425
66,230.93,200.0,0.0,0.0,0.0,0.0,0.0,11.0,419.99407183848757
67,200.0,200.0,0.0,0.0,0.0,0.0,0.0,11.166666666666666,374.1537365487113
68,200.0,200.0,0.0,0.0,0.0,0.0,0.0,11.333333333333334,347.18989849435525
69,200.0,200.0,0.0,0.0,0.0,0.0,0.0,11.5,328.2161332687051
70,200.0,200.0,0.0,0.0,0.0,0.0,0.0,11.666666666666666,318.12943660545943
71,200.0,200.0,0.0,0.0,0.0,0.0,0.0,11.833333333333334,299.7464346819095
72,200.0,200.0,0.0,0.0,0.0,0.0,0.0,12.0,295.1117547301651
73,200.0,200.0,0.0,0.0,0.0,0.0,0.0,12.166666666666666,272.38212765263506
74,200.0,200.0,0.0,0.0,0.0,0.0,0.0,12.333333333333334,253.4969019855887
75,200.0,200.0,0.0,0.0,0.0,0.0,0.0,12.5,230.5986715807378
76,200.0,200.0,0.0,0.0,0.0,0.0,0.0,12.666666666666666,225.78933444720838
77,200.0,200.0,0.0,0.0,0.0,0.0,0.0,12.833333333333334,244.4262511318375
78,200.0,200.0,0.0,0.0,0.0,0.0,0.0,13.0,235.39152305696143
79,200.0,200.0,0.0,0.0,0.0,0.0,0.0,13.166666666666666,247.0254705685827
80,200.0,200.0,0.0,0.0,0.0,0.0,0.0,13.333333333333334,254.9020675638319
81,200.0,200.0,0.0,0.0,0.0,0.0,0.0,13.5,250.24980053416584
82,200.0,200.0,0.0,0.0,0.0,0.0,0.0,13.666666666666666,279.00149634785635
83,200.0,200.0,0.0,0.0,0.0,0.0,0.0,13.833333333333334,278.42438277270367
84,200.0,200.0,0.0,0.0,0.0,0.0,0.0,14.0,297.9699732528866
85,200.0,200.0,0.0,0.0,0.0,0.0,0.0,14.166666666666666,298.36912890173744
86,200.0,200.0,0.0,0.0,0.0,0.0,0.0,14.333333333333334,313.2457989943548
87,200.0,200.0,0.0,0.0,0.0,0.0,0.0,14.5,336.37922077425173
88,200.0,200.0,0.0,0.0,0.0,0.0,0.0,14.666666666666666,310.4232679538693
89,200.0,200.0,0.0,0.0,0.0,0.0,0.0,14.833333333333334,326.95008461000725
90,200.0,200.0,0.0,0.0,0.0,0.0,0.0,15.0,328.540121984925
91,200.0,200.0,0.0,0.0,0.0,0.0,0.0,15.166666666666666,288.89263832902543
92,200.0,200.0,0.0,0.0,0.0,0.0,0.0,15.333333333333334,297.69797561096857
93,200.0,200.0,0.0,0.0,0.0,0.0,0.0,15.5,284.2271342317272
94,200.0,200.0,0.0,0.0,0.0,0.0,0.0,15.666666666666666,289.9428260131979
95,200.0,200.0,0.0,0.0,0.0,0.0,0.0,15.833333333333334,267.9234623090399
96,200.0,200.0,0.0,0.0,0.0,0.0,0.0,16.0,296.25360732281183
97,200.0,200.0,0.0,0.0,0.0,0.0,0.0,16.166666666666668,278.96699290875495
98,200.0,200.0,0.0,0.0,0.0,0.0,0.0,16.333333333333332,320.46837349978864
99,200.0,200.0,0.0,0.0,0.0,0.0,0.0,16.5,322.6827856035518
100,200.0,200.0,0.0,0.0,0.0,0.0,0.0,16.666666666666668,330.91528157611265
101,200.0,200.0,0.0,0.0,0.0,0.0,0.0,16.833333333333332,339.6928143235216
102,270.51,200.0,0.0,0.0,0.0,0.0,0.0,17.0,377.669448444203
103,270.51,200.0,0.0,0.0,0.0,0.0,0.0,17.166666666666668,399.96297256787534
104,270.51,200.0,0.0,0.0,0.0,0.0,0.0,17.333333333333332,461.86168473419116
105,330.51,265.0,0.0,0.0,0.0,0.0,0.0,17.5,520.946340181106
106,330.51,265.0,0.0,0.0,0.0,0.0,0.0,17.666666666666668,543.612721233733
107,330.51,265.0,0.0,0.0,0.0,0.0,0.0,17.833333333333332,587.5631388837076
108,380.51,319.17,0.0,0.0,0.0,0.0,0.0,18.0,671.4789287367814
109,380.51,319.17,0.0,0.0,0.0,0.0,0.0,18.166666666666668,727.8715057501004
110,360.0,356.67,200.0,0.0,0.0,0.0,0.0,18.333333333333332,832.2209258517098
111,360.0,356.67,200.0,0.0,0.0,0.0,0.0,18.5,919.3911811718231
112,400.0,400.0,246.67,0.0,0.0,0.0,0.0,18.666666666666668,1020.005292830759
113,400.0,400.0,246.67,0.0,0.0,0.0,0.0,18.833333333333332,1118.5050844627415
114,400.0,376.8,281.67,100.0,100.0,0.0,0.0,19.0,1258.4654484258438
115,400.0,400.0,328.34,135.0,140.0,0.0,0.0,19.166666666666668,1365.6278364551313
116,400.0,400.0,328.34,135.0,140.0,0.0,0.0,19.333333333333332,1431.3387548076591
117,400.0,400.0,328.34,135.0,140.0,0.0,0.0,19.5,1465.8403082558898
118,400.0,400.0,386.67,178.75,154.34,0.0,0.0,19.666666666666668,1508.7786864244026
119,400.0,400.0,386.67,178.75,154.34,0.0,0.0,19.833333333333332,1530.7484523166142
120,400.0,400.0,400.0,300.0,160.05,0.0,0.0,20.0,1600.0844790081903
121,400.0,400.0,400.0,300.0,160.05,0.0,0.0,20.166666666666668,1650.852147894502
122,400.0,400.0,400.0,300.0,160.05,0.0,0.0,20.333333333333332,1637.565243195126
123,400.0,400.0,400.0,300.0,160.05,0.0,0.0,20.5,1631.611777786287
124,400.0,400.0,400.0,300.0,160.05,0.0,0.0,20.666666666666668,1615.0941568571639
125,400.0,400.0,400.0,300.0,160.05,0.0,0.0,20.833333333333332,1626.9478261413751
126,400.0,400.0,400.0,300.0,160.05,0.0,0.0,21.0,1659.3732901800904
127,400.0,400.0,400.0,300.0,160.05,0.0,0.0,21.166666666666668,1658.883725617658
128,400.0,400.0,400.0,300.0,160.05,0.0,0.0,21.333333333333332,1682.4245230541062
129,400.0,400.0,400.0,300.0,160.05,0.0,0.0,21.5,1710.7603380748271
130,400.0,400.0,400.0,300.0,160.05,0.0,0.0,21.666666666666668,1684.221552553367
131,400.0,400.0,400.0,300.0,160.05,0.0,0.0,21.833333333333332,1697.1363811618994
132,400.0,400.0,400.0,300.0,160.05,0.0,0.0,22.0,1689.8804195501898
133,400.0,400.0,400.0,300.0,160.05,0.0,0.0,22.166666666666668,1674.1677963410623
134,400.0,400.0,400.0,300.0,160.05,0.0,0.0,22.333333333333332,1678.444593171275
135,400.0,400.0,400.0,300.0,160.05,0.0,0.0,22.5,1696.2615787360342
136,400.0,400.0,400.0,300.0,160.05,0.0,0.0,22.666666666666668,1693.8218396364696
137,400.0,400.0,400.0,300.0,160.05,0.0,0.0,22.833333333333332,1700.2201421428447
138,400.0,400.0,400.0,300.0,160.05,0.0,0.0,23.0,1686.3131523333807
139,400.0,400.0,400.0,300.0,160.05,0.0,0.0,23.166666666666668,1658.4486484598215
140,400.0,400.0,400.0,300.0,160.05,0.0,0.0,23.333333333333332,1632.845952421987
141,400.0,400.0,400.0,300.0,160.05,0.0,0.0,23.5,1658.1993725494167
142,400.0,400.0,400.0,300.0,160.05,0.0,0.0,23.666666666666668,1640.494379828371
143,400.0,400.0,400.0,300.0,160.05,0.0,0.0,23.833333333333332,1625.8888879928734
144,400.0,400.0,400.0,300.0,160.05,0.0,0.0,24.0,1611.3849935758662


==> caiso_220418.csv <==
Demand,Solar,NetDemand,Demand_agg,NetDemand_agg,t,NetDemand_1h
21227,2553,18674,21069,18466,0.08,18205.9166666667
21129,2611,18518,21069,18466,0.17,18205.9166666667
21103,2596,18507,21069,18466,0.25,18205.9166666667
20990,2528,18462,21069,18466,0.33,18205.9166666667
20897,2530,18367,21069,18466,0.42,18205.9166666667
20769,2502,18267,20472,18466,0.50,18205.9166666667
20680,2533,18147,20472,17535,0.58,18205.9166666667
20557,2495,18062,20472,17535,0.67,18205.9166666667
20467,2474,17993,20472,17535,0.75,18205.9166666667
20367,2462,17905,20472,17535,0.83,18205.9166666667
20277,2450,17827,20472,17535,0.92,18205.9166666667
20190,2448,17742,20472,17535,1.00,18205.9166666667
20092,2413,17679,19941,17535,1.08,17329.9166666667
20042,2458,17584,19941,17535,1.17,17329.9166666667
20014,2454,17560,19941,17535,1.25,17329.9166666667
19919,2466,17453,19941,17535,1.33,17329.9166666667
19824,2468,17356,19941,17535,1.42,17329.9166666667
19755,2447,17308,19941,17535,1.50,17329.9166666667
19679,2399,17280,19279,17535,1.58,17329.9166666667
19604,2401,17203,19279,17535,1.67,17329.9166666667
19555,2363,17192,19279,17535,1.75,17329.9166666667
19486,2323,17163,19279,17535,1.83,17329.9166666667
19439,2327,17112,19279,17535,1.92,17329.9166666667
19383,2314,17069,19279,17535,2.00,17329.9166666667
19311,2317,16994,19279,16670,2.08,16734.9166666667
19240,2327,16913,19279,16670,2.17,16734.9166666667
19196,2359,16837,19279,16670,2.25,16734.9166666667
19151,2362,16789,19279,16670,2.33,16734.9166666667
19105,2371,16734,19279,16670,2.42,16734.9166666667
19078,2397,16681,19279,16670,2.50,16734.9166666667
19036,2346,16690,19279,16670,2.58,16734.9166666667
18982,2294,16688,19279,16670,2.67,16734.9166666667
18936,2258,16678,19279,16670,2.75,16734.9166666667
18878,2237,16641,18661,16670,2.83,16734.9166666667
18864,2264,16600,18661,16670,2.92,16734.9166666667
18839,2265,16574,18661,16670,3.00,16734.9166666667
18805,2257,16548,18661,16670,3.08,16567.5833333333
18764,2237,16527,18661,16670,3.17,16567.5833333333
18743,2223,16520,18661,16670,3.25,16567.5833333333
18716,2212,16504,18661,16670,3.33,16567.5833333333
18691,2166,16525,18661,16670,3.42,16567.5833333333
18660,2123,16537,18661,16670,3.50,16567.5833333333
18621,2025,16596,18661,16670,3.58,16567.5833333333
18596,1994,16602,18661,16670,3.67,16567.5833333333
18575,1957,16618,18661,16670,3.75,16567.5833333333
18541,1939,16602,18661,16670,3.83,16567.5833333333
18537,1931,16606,18661,16670,3.92,16567.5833333333
18514,1888,16626,18661,16670,4.00,16567.5833333333
18505,1887,16618,18661,16670,4.08,16760.5
18479,1844,16635,18661,16670,4.17,16760.5
18476,1830,16646,18661,16670,4.25,16760.5
18455,1783,16672,18661,16670,4.33,16760.5
18448,1768,16680,18661,16670,4.42,16760.5
18452,1765,16687,18661,16670,4.50,16760.5
18463,1735,16728,18661,16670,4.58,16760.5
18459,1703,16756,18661,16670,4.67,16760.5
18479,1663,16816,18661,16670,4.75,16760.5
18497,1602,16895,18661,16670,4.83,16760.5
18513,1540,16973,18661,17449,4.92,16760.5
18523,1503,17020,18661,17449,5.00,16760.5
18536,1481,17055,18661,17449,5.08,17297.75
18538,1474,17064,18661,17449,5.17,17297.75
18585,1487,17098,18661,17449,5.25,17297.75
18606,1453,17153,18661,17449,5.33,17297.75
18615,1408,17207,18661,17449,5.42,17297.75
18639,1369,17270,18661,17449,5.50,17297.75
18639,1310,17329,18661,17449,5.58,17297.75
18674,1313,17361,18661,17449,5.67,17297.75
18715,1311,17404,18661,17449,5.75,17297.75
18717,1257,17460,18661,17449,5.83,17297.75
18755,1226,17529,18661,17449,5.92,17297.75
18797,1154,17643,18661,17449,6.00,17297.75
18840,1084,17756,18661,17449,6.08,17577.4166666667
18899,1013,17886,18661,17449,6.17,17577.4166666667
18916,905,18011,18661,17449,6.25,17577.4166666667
18839,842,17997,18661,17449,6.33,17577.4166666667
18775,833,17942,18661,17449,6.42,17577.4166666667
18725,883,17842,18661,17449,6.50,17577.4166666667
18652,977,17675,18661,17449,6.58,17577.4166666667
18631,1080,17551,18661,17449,6.67,17577.4166666667
18598,1222,17376,18661,17449,6.75,17577.4166666667
18598,1420,17178,18661,17449,6.83,17577.4166666667
18578,1607,16971,18661,16305,6.92,17577.4166666667
18577,1833,16744,18661,16305,7.00,17577.4166666667
18567,2042,16525,18661,16305,7.08,14929.0833333333
18639,2304,16335,18661,16305,7.17,14929.0833333333
18681,2545,16136,18661,16305,7.25,14929.0833333333
18730,2860,15870,18661,16305,7.33,14929.0833333333
18745,3188,15557,18661,16305,7.42,14929.0833333333
18772,3516,15256,18661,14517,7.50,14929.0833333333
18754,3795,14959,18661,14517,7.58,14929.0833333333
18749,4206,14543,18661,14517,7.67,14929.0833333333
18748,4627,14121,18661,14517,7.75,14929.0833333333
18808,5102,13706,18661,14517,7.83,14929.0833333333
18796,5555,13241,18661,12466,7.92,14929.0833333333
18816,5916,12900,18661,12466,8.00,14929.0833333333
18796,6227,12569,18661,12466,8.08,11392.8333333333
18842,6554,12288,18661,12466,8.17,11392.8333333333
18927,6888,12039,18967,12466,8.25,11392.8333333333
18946,7187,11759,18967,12466,8.33,11392.8333333333
18944,7437,11507,18967,10720,8.42,11392.8333333333
18936,7566,11370,18967,10720,8.50,11392.8333333333
18893,7644,11249,18967,10720,8.58,11392.8333333333
18888,7828,11060,18967,10720,8.67,11392.8333333333
18906,8029,10877,18967,10720,8.75,11392.8333333333
18896,8126,10770,18967,10720,8.83,11392.8333333333
18858,8206,10652,18967,10720,8.92,11392.8333333333
18880,8306,10574,18967,10720,9.00,11392.8333333333
18888,8445,10443,18967,10720,9.08,9991.9166666667
18899,8509,10390,18967,10720,9.17,9991.9166666667
18962,8524,10438,18967,10720,9.25,9991.9166666667
18985,8569,10416,18967,10720,9.33,9991.9166666667
18985,8724,10261,18967,10720,9.42,9991.9166666667
18995,8920,10075,18967,10720,9.50,9991.9166666667
18935,9054,9881,18967,9467,9.58,9991.9166666667
18911,9153,9758,18967,9467,9.67,9991.9166666667
18859,9200,9659,18967,9467,9.75,9991.9166666667
18895,9314,9581,18967,9467,9.83,9991.9166666667
18837,9267,9570,18967,9467,9.92,9991.9166666667
18870,9439,9431,18967,9467,10.00,9991.9166666667
18862,9484,9378,18967,9467,10.08,9194.4166666667
18916,9595,9321,18967,9467,10.17,9194.4166666667
19017,9703,9314,18967,9467,10.25,9194.4166666667
19036,9814,9222,18967,9467,10.33,9194.4166666667
19052,9957,9095,18967,9467,10.42,9194.4166666667
19084,9978,9106,18967,9467,10.50,9194.4166666667
19061,9944,9117,18967,9467,10.58,9194.4166666667
19060,9974,9086,18967,9467,10.67,9194.4166666667
19063,9992,9071,18967,9467,10.75,9194.4166666667
19068,9911,9157,18967,9467,10.83,9194.4166666667
19097,9866,9231,18967,9467,10.92,9194.4166666667
19114,9879,9235,18967,9467,11.00,9194.4166666667
19114,9843,9271,18967,9467,11.08,9498.5
19168,9889,9279,18967,9467,11.17,9498.5
19219,9906,9313,19358,9467,11.25,9498.5
19244,9884,9360,19358,9467,11.33,9498.5
19266,9779,9487,19358,9467,11.42,9498.5
19304,9690,9614,19358,9467,11.50,9498.5
19321,9711,9610,19358,9467,11.58,9498.5
19345,9676,9669,19358,9467,11.67,9498.5
19395,9728,9667,19358,9467,11.75,9498.5
19406,9825,9581,19358,9467,11.83,9498.5
19415,9878,9537,19358,9467,11.92,9498.5
19418,9824,9594,19358,9467,12.00,9498.5
19454,9827,9627,19358,9467,12.08,9528.5
19507,9915,9592,19358,9467,12.17,9528.5
19560,9994,9566,19795,9467,12.25,9528.5
19605,10102,9503,19795,9467,12.33,9528.5
19639,10234,9405,19795,9467,12.42,9528.5
19677,10286,9391,19795,9467,12.50,9528.5
19728,10320,9408,19795,9467,12.58,9528.5
19770,10328,9442,19795,9467,12.67,9528.5
19808,10309,9499,19795,9467,12.75,9528.5
19871,10246,9625,19795,9467,12.83,9528.5
19905,10262,9643,19795,9467,12.92,9528.5
19930,10289,9641,19795,9467,13.00,9528.5
19982,10381,9601,19795,9467,13.08,9818
20063,10437,9626,19795,9467,13.17,9818
20111,10422,9689,20422,9467,13.25,9818
20148,10402,9746,20422,9467,13.33,9818
20195,10426,9769,20422,9467,13.42,9818
20253,10431,9822,20422,10154,13.50,9818
20290,10452,9838,20422,10154,13.58,9818
20328,10452,9876,20422,10154,13.67,9818
20391,10490,9901,20422,10154,13.75,9818
20461,10496,9965,20422,10154,13.83,9818
20501,10528,9973,20422,10154,13.92,9818
20529,10519,10010,20422,10154,14.00,9818
20548,10462,10086,20422,10154,14.08,10083
20570,10563,10007,20422,10154,14.17,10083
20590,10565,10025,20422,10154,14.25,10083
20661,10579,10082,20422,10154,14.33,10083
20755,10631,10124,20422,10154,14.42,10083
20826,10684,10142,21229,10154,14.50,10083
20850,10719,10131,21229,10154,14.58,10083
20917,10818,10099,21229,10154,14.67,10083
21000,10932,10068,21229,10154,14.75,10083
21073,11026,10047,21229,10154,14.83,10083
21140,11089,10051,21229,10154,14.92,10083
21273,11139,10134,21229,10154,15.00,10083
21383,11141,10242,21229,10154,15.08,10662.0833333333
21437,11139,10298,21229,10154,15.17,10662.0833333333
21492,11193,10299,21229,10154,15.25,10662.0833333333
21627,11247,10380,21229,10154,15.33,10662.0833333333
21729,11247,10482,21229,10154,15.42,10662.0833333333
21841,11226,10615,22080,10154,15.50,10662.0833333333
21915,11211,10704,22080,10154,15.58,10662.0833333333
22024,11263,10761,22080,10154,15.67,10662.0833333333
22116,11212,10904,22080,11126,15.75,10662.0833333333
22245,11210,11035,22080,11126,15.83,10662.0833333333
22341,11230,11111,22080,11126,15.92,10662.0833333333
22440,11326,11114,22781,11126,16.00,10662.0833333333
22541,11394,11147,22781,11126,16.08,11969.0833333333
22597,11371,11226,22781,11126,16.17,11969.0833333333
22691,11344,11347,22781,11126,16.25,11969.0833333333
22808,11324,11484,22781,11918,16.33,11969.0833333333
22925,11284,11641,22781,11918,16.42,11969.0833333333
23047,11243,11804,22781,11918,16.50,11969.0833333333
23202,11226,11976,22781,11918,16.58,11969.0833333333
23355,11184,12171,23819,11918,16.67,11969.0833333333
23504,11075,12429,23819,11918,16.75,11969.0833333333
23642,11017,12625,23819,13218,16.83,11969.0833333333
23754,10965,12789,23819,13218,16.92,11969.0833333333
23891,10901,12990,23819,13218,17.00,11969.0833333333
23970,10812,13158,23819,13218,17.08,14901.75
24017,10589,13428,23819,13218,17.17,14901.75
24049,10420,13629,23819,13218,17.25,14901.75
24193,10285,13908,23819,13218,17.33,14901.75
24345,10047,14298,24728,14777,17.42,14901.75
24464,9885,14579,24728,14777,17.50,14901.75
24590,9662,14928,24728,14777,17.58,14901.75
24731,9427,15304,24728,14777,17.67,14901.75
24850,9166,15684,24728,16146,17.75,14901.75
24993,8859,16134,24728,16146,17.83,14901.75
25122,8502,16620,24728,16146,17.92,14901.75
25281,8130,17151,25578,17900,18.00,14901.75
25430,7756,17674,25578,17900,18.08,20316.0833333333
25480,7298,18182,25578,17900,18.17,20316.0833333333
25524,6932,18592,25578,17900,18.25,20316.0833333333
25630,6490,19140,25578,19902,18.33,20316.0833333333
25679,6025,19654,25578,19902,18.42,20316.0833333333
25785,5615,20170,25578,19902,18.50,20316.0833333333
25818,5173,20645,25578,19902,18.58,20316.0833333333
25921,4797,21124,26258,21745,18.67,20316.0833333333
25995,4430,21565,26258,21745,18.75,20316.0833333333
26029,4074,21955,26258,21745,18.83,20316.0833333333
26064,3729,22335,26258,21745,18.92,20316.0833333333
26107,3350,22757,26258,23609,19.00,20316.0833333333
26155,2998,23157,26258,23609,19.08,24153
26224,2740,23484,26258,23609,19.17,24153
26238,2508,23730,26258,23609,19.25,24153
26269,2375,23894,26258,23609,19.33,24153
26339,2286,24053,26258,23609,19.42,24153
26434,2247,24187,26258,23609,19.50,24153
26501,2176,24325,26258,24603,19.58,24153
26596,2205,24391,26258,24603,19.67,24153
26738,2237,24501,26258,24603,19.75,24153
26899,2282,24617,27177,24603,19.83,24153
27034,2334,24700,27177,24603,19.92,24153
27142,2345,24797,27177,24603,20.00,24153
27237,2366,24871,27177,24603,20.08,24830.8333333333
27314,2393,24921,27177,24603,20.17,24830.8333333333
27371,2415,24956,27177,24603,20.25,24830.8333333333
27393,2438,24955,27177,24603,20.33,24830.8333333333
27391,2428,24963,27177,24603,20.42,24830.8333333333
27358,2420,24938,27177,24603,20.50,24830.8333333333
27311,2409,24902,27177,24603,20.58,24830.8333333333
27251,2440,24811,27177,24603,20.67,24830.8333333333
27187,2407,24780,27177,24603,20.75,24830.8333333333
27123,2423,24700,27177,24603,20.83,24830.8333333333
27030,2410,24620,27177,24603,20.92,24830.8333333333
26947,2394,24553,27177,24603,21.00,24830.8333333333
26847,2381,24466,27177,24603,21.08,23803.6666666667
26701,2343,24358,26431,24603,21.17,23803.6666666667
26614,2364,24250,26431,24603,21.25,23803.6666666667
26492,2343,24149,26431,24603,21.33,23803.6666666667
26400,2364,24036,26431,24603,21.42,23803.6666666667
26258,2347,23911,26431,24603,21.50,23803.6666666667
26120,2355,23765,26431,23353,21.58,23803.6666666667
25938,2335,23603,25720,23353,21.67,23803.6666666667
25798,2355,23443,25720,23353,21.75,23803.6666666667
25655,2310,23345,25720,23353,21.83,23803.6666666667
25489,2291,23198,25720,23353,21.92,23803.6666666667
25317,2197,23120,24915,23353,22.00,23803.6666666667
25112,2115,22997,24915,23353,22.08,22142.8333333333
24883,2084,22799,24915,22456,22.17,22142.8333333333
24715,2063,22652,24915,22456,22.25,22142.8333333333
24547,2005,22542,24915,22456,22.33,22142.8333333333
24341,1985,22356,24078,22456,22.42,22142.8333333333
24210,1942,22268,24078,22456,22.50,22142.8333333333
23988,1869,22119,24078,22456,22.58,22142.8333333333
23774,1846,21928,24078,21239,22.67,22142.8333333333
23582,1830,21752,23327,21239,22.75,22142.8333333333
23425,1833,21592,23327,21239,22.83,22142.8333333333
23233,1783,21450,23327,21239,22.92,22142.8333333333
23067,1808,21259,23327,21239,23.00,22142.8333333333
22878,1776,21102,22358,21239,23.08,20011.4166666667
22682,1797,20885,22358,21239,23.17,20011.4166666667
22497,1829,20668,22358,21239,23.25,20011.4166666667
22340,1825,20515,22358,21239,23.33,20011.4166666667
22181,1858,20323,22358,19621,23.42,20011.4166666667
22032,1902,20130,22358,19621,23.50,20011.4166666667
21893,1971,19922,22358,19621,23.58,20011.4166666667
21719,1997,19722,21441,19621,23.67,20011.4166666667
21588,2094,19494,21441,19621,23.75,20011.4166666667
21438,2139,19299,21441,19621,23.83,20011.4166666667
21294,2142,19152,21441,19621,23.92,20011.4166666667
21168,2243,18925,21441,19621,24.00,20011.4166666667

